On the Equivalence of Gaussian Graphical Models Defined on Complete Bipartite Graphs

This paper introduces two Gaussian graphical models defined on complete bipartite graphs. We show that the determinants of the precision matrices associated with the models are equal up to scale, where the scale factor only depends on model parameters. In this context, we will introduce a notion of ``equivalence" between the two Gaussian graphical models. This equivalence has two key applications: first, it can significantly reduce the complexity of computing the exact value of the determinant, and second, it enables the derivation of closed-form expressions for the determinants in certain special cases.

==> converge.txt <==
S	      Z		   
16	      -1.205717
25            -1.165702
36            -1.132282
49            -1.10393
64            -1.079543
81	      -1.058315
100           -1.039643
144           -1.008251
196	      -0.982808	
225	      -0.9717891
256	      -0.9617017
289	      -0.9524265
324	      -0.9438643
361           -0.9359318
400	      -0.9285585
441	      -0.9216844
484           -0.9152579
529           -0.9092344
576           -0.9035752
625	      -0.8982467
676	      -0.8932192
729           -0.8884667
784	      -0.8839661
841	      -0.8796968
900           -0.8756407
961	      -0.8717813
1024          -0.868104
1089	      -0.8645955
1156          -0.861244
1225	      -0.8580386
1296	      -0.8549694
1600	      -0.8438886
2025          -0.832231
2401	      -0.8242697
2500          -0.8224373
3025	      -0.8140778
3600	      -0.8068476
3721          -0.8055163
4096	      -0.8017249
4900	      -0.7949407
6400	      -0.7855126
6561	      -0.7846756
8100          -0.7778397
10000	      -0.7714588
14400         -0.7614238
16900	      -0.7573961
19600         -0.7538601
22500         -0.7507283
40000	      -0.7392002
90000	      -0.7265476
160000	      -0.7196349
250000        -0.7152297
360000        -0.7121569
490000        -0.7098817
640000	      -0.7081238
810000        -0.7067215    
1000000       -0.7055749
1210000       -0.7046184
2250000       -0.7019731
4000000       -0.7000544
9000000       -0.6980224
6250000       -0.6988515
10240000      -0.697758
12250000      -0.697414
16000000      -0.6969474
20250000      -0.6965776
25000000      -0.6962767
36000000      -0.6958159
42250000      -0.6956352
49000000      -0.6954787
56250000      -0.6953417
64000000      -0.6952206
81000000      -0.6950164
100000000     -0.6948506





==> lim.txt <==
S	      Z		   
16	      -0.693147
100000000     -0.693147
200000000     -0.693147




